Estimating the Impact of Unknown Unknowns on Aggregate Query Results

It is common practice for data scientists to acquire and integrate disparate data sources to achieve higher quality results. But even with a perfectly cleaned and merged data set, two fundamental questions remain: (1) is the integrated data set complete and (2) what is the impact of any unknown (i.e., unobserved) data on query results? In this work, we develop and analyze techniques to estimate the impact of the unknown data (a.k.a., unknown unknowns) on simple aggregate queries. The key idea is that the overlap between different data sources enables us to estimate the number and values of the missing data items. Our main techniques are parameter-free and do not assume prior knowledge about the distribution. Through a series of experiments, we show that estimating the impact of unknown unknowns is invaluable to better assess the results of aggregate queries over integrated data sources.

==> plot_source/data/employee.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
20 2016687.14 .00 1767151.58 .00 .00 .00 .00 .00 1346702.60 .00 1326032.40 .00 16.00 .00 2.00 2.00 1706602.88 .00 53.25 .00 605901.00 .00 37868.81 33183.10 .00 .00 20028.30 19720.89 37100.06 128076.00 -1.00 37868.81 1528721.77 .00 33233.08 218.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
40 2357206.65 .00 1727679.38 .00 .00 .00 .00 .00 1500438.08 .00 1506711.00 .00 29.00 .00 4.00 4.00 2097386.07 .00 59.64 .00 1146174.00 .00 39523.24 28967.97 .00 .00 17296.12 17368.43 38840.48 317500.00 317500.00 39523.24 1600824.00 .00 29644.89 25.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
60 2582153.00 .00 1773454.01 .00 .00 .00 .00 .00 1453281.80 .00 1456795.16 .00 38.00 .00 9.00 9.00 2311895.37 .00 79.07 .00 1240967.00 .00 32657.03 22429.24 .00 .00 14979.01 15015.22 32109.66 317500.00 317500.00 32657.03 1661001.48 .00 23069.47 25.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
80 2816725.64 .00 1970705.57 .00 .00 .00 .00 .00 1698656.00 .00 1728293.50 .00 47.00 .00 6.00 6.00 2687178.77 .00 101.09 .00 1309549.00 .00 27862.74 19494.01 .00 .00 13002.62 13229.48 27420.19 317500.00 317500.00 27862.74 1912102.26 .00 19511.25 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
100 2653972.41 .00 1726136.33 .00 .00 .00 .00 .00 1540927.79 .00 1553295.94 .00 55.00 .00 8.00 8.00 2348986.95 .00 109.00 .00 1339109.00 .00 24347.44 15835.51 .00 .00 11232.03 11322.18 23969.25 317500.00 -1.00 24347.44 1626473.56 .00 16596.67 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
120 2715299.05 .00 1809081.61 .00 .00 .00 .00 .00 1527713.54 .00 1538336.50 .00 61.00 .00 10.00 10.00 2445872.44 .00 119.20 .00 1389591.00 .00 22780.18 15177.41 .00 .00 10779.20 10854.15 22439.20 317500.00 317500.00 22780.18 1714788.33 .00 15732.00 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
140 2857103.67 .00 1841518.48 .00 .00 .00 .00 .00 1536688.39 .00 1544678.99 .00 67.00 .00 9.00 9.00 2503412.34 .00 136.05 .00 1406987.00 .00 20999.81 13535.22 .00 .00 9106.89 9154.25 20689.36 317500.00 -1.00 20999.81 1725990.10 .00 14264.38 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
160 3144771.53 .00 2066872.01 .00 .00 .00 .00 .00 1625629.20 .00 1626665.33 .00 74.00 .00 12.00 12.00 2400376.74 .00 156.31 .00 1488799.00 .00 20118.91 13222.96 .00 .00 9068.40 9074.18 19837.82 317500.00 317500.00 20118.91 1798088.55 .00 14860.24 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
180 4871326.68 .00 4351384.85 .00 .00 .00 .00 .00 2660173.58 .00 2712576.37 .00 81.00 .00 12.00 12.00 3750749.33 .00 172.45 .00 2288044.00 .00 28247.46 25232.46 .00 .00 12571.04 12818.67 27990.67 412775.00 -1.00 28247.46 3463032.21 .00 25843.52 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
200 5470376.88 .00 4749797.74 .00 .00 .00 .00 .00 2754176.18 .00 2815584.72 .00 93.00 .00 11.00 11.00 3397591.45 .00 215.45 .00 2361363.00 .00 25391.00 22046.40 .00 .00 10084.64 10309.50 25167.34 412775.00 -1.00 25391.00 3159819.34 .00 23406.07 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
220 7595219.05 .00 6934921.20 .00 .00 .00 .00 .00 3469754.71 .00 3571703.89 .00 106.00 .00 13.00 13.00 4197012.87 .00 282.05 .00 2854452.00 .00 26928.79 24587.71 .00 .00 10615.68 10927.60 26732.57 435000.00 -1.00 26928.79 4015736.56 .00 25577.94 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
240 8502569.46 .00 7600345.94 .00 .00 .00 .00 .00 3514205.09 .00 3599052.34 .00 116.00 .00 14.00 14.00 3775265.93 .00 339.88 .00 2901924.00 .00 25016.59 22362.03 .00 .00 8351.86 8553.51 24837.28 435000.00 -1.00 25016.59 3636641.42 .00 23925.27 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
260 8181922.53 .00 7129023.62 .00 .00 .00 .00 .00 3447400.59 .00 3526134.69 .00 124.00 .00 15.00 15.00 3746202.53 .00 349.11 .00 2906087.00 .00 23436.19 20420.28 .00 .00 7297.74 7464.41 23268.34 435000.00 -1.00 23436.19 3579357.89 .00 22232.04 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
280 8630538.15 .00 7263498.30 .00 .00 .00 .00 .00 3466466.53 .00 3579084.03 .00 133.00 .00 13.00 13.00 2956184.00 .00 385.58 .00 2976997.00 .00 22383.44 18838.00 .00 .00 7719.00 7969.77 22226.95 435000.00 -1.00 22383.44 2956184.00 .00 22226.95 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
300 9301476.13 .00 8073232.69 .00 .00 .00 .00 .00 4008605.72 .00 4144377.49 .00 141.00 .00 11.00 11.00 3237568.00 .00 402.50 .00 3258381.00 .00 23109.09 20057.57 .00 .00 7418.68 7669.95 22961.48 435000.00 -1.00 23109.09 3237568.00 .00 22961.48 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
320 10594544.31 .00 8947840.32 .00 .00 .00 .00 .00 4066836.83 .00 4186446.46 .00 155.00 .00 13.00 13.00 3294070.00 .00 495.39 .00 3314883.00 .00 21386.34 18062.27 .00 .00 6226.99 6410.13 21252.06 435000.00 -1.00 21386.34 3294070.00 .00 21252.06 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
340 10991863.33 .00 9343550.09 .00 .00 .00 .00 .00 4198620.71 .00 4317162.73 .00 164.00 .00 13.00 13.00 3385967.00 .00 529.14 .00 3406780.00 .00 20773.05 17657.97 .00 .00 6229.51 6405.39 20646.14 435000.00 -1.00 20773.05 3385967.00 .00 20646.14 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
360 11086399.29 .00 9382453.31 .00 .00 .00 .00 .00 4130938.32 .00 4237496.94 .00 170.00 .00 16.00 16.00 3391462.00 .00 552.33 .00 3412275.00 .00 20072.21 16987.17 .00 .00 6221.88 6382.38 19949.78 435000.00 -1.00 20072.21 3391462.00 .00 19949.78 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
380 11260183.81 .00 9543822.75 .00 .00 .00 .00 .00 4275036.01 .00 4390781.45 .00 179.00 .00 15.00 15.00 3431983.00 .00 583.75 .00 3452796.00 .00 19289.36 16349.13 .00 .00 5893.89 6053.46 19173.09 435000.00 -1.00 19289.36 3431983.00 .00 19173.09 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
400 11025544.66 .00 9396843.79 .00 .00 .00 .00 .00 4243627.16 .00 4350179.67 .00 181.00 .00 19.00 19.00 3441889.00 .00 576.32 .00 3462702.00 .00 19130.95 16304.91 .00 .00 5782.00 5927.18 19015.96 435000.00 -1.00 19130.95 3441889.00 .00 19015.96 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
420 11231676.10 .00 9567247.49 .00 .00 .00 .00 .00 4278424.06 .00 4392241.42 .00 185.00 .00 15.00 15.00 3461004.00 .00 596.77 .00 3481817.00 .00 18820.63 16031.59 .00 .00 5556.95 5704.78 18708.13 435000.00 -1.00 18820.63 3461004.00 .00 18708.13 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
440 11366114.10 .00 9668421.65 .00 .00 .00 .00 .00 4344152.49 .00 4454611.49 .00 192.00 .00 17.00 17.00 3525003.00 .00 615.46 .00 3545816.00 .00 18467.79 15709.36 .00 .00 5483.98 5623.42 18359.39 435000.00 -1.00 18467.79 3525003.00 .00 18359.39 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
460 11302651.07 .00 9646733.18 .00 .00 .00 .00 .00 4313123.93 .00 4416058.29 .00 199.00 .00 19.00 19.00 3536090.00 .00 632.36 .00 3556903.00 .00 17873.88 15255.23 .00 .00 5300.33 5426.83 17769.30 435000.00 -1.00 17873.88 3536090.00 .00 17769.30 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
480 11384796.52 .00 9732383.84 .00 .00 .00 .00 .00 4291451.67 .00 4398186.19 .00 204.00 .00 18.00 18.00 3550247.00 .00 650.37 .00 3571060.00 .00 17505.20 14964.46 .00 .00 5097.15 5223.92 17403.17 435000.00 -1.00 17505.20 3550247.00 .00 17403.17 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
496 11055691.70 .00 9533983.10 .00 .00 .00 .00 .00 4338724.24 .00 4467285.73 .00 204.00 .00 12.00 12.00 3550247.00 .00 631.57 .00 3571060.00 .00 17505.20 15095.78 .00 .00 5128.67 5280.63 17403.17 435000.00 -1.00 17505.20 3550247.00 .00 17403.17 3.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00


==> plot_source/data/evm.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
20 ∞ � ∞ � .00 .00 .00 .00 ∞ � ∞ � 20.00 .00 1.00 1.00 4358.00 .00 ∞ � 4358.00 .00 � � .00 .00 � � 217.90 1922.00 -1.00 217.90 4358.00 .00 217.90 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
40 46960.00 .00 49051.33 .00 .00 .00 .00 .00 32620.25 .00 35135.25 .00 37.00 .00 2.00 2.00 28556.76 .00 246.67 .00 7044.00 .00 190.38 198.86 .00 .00 84.34 90.85 190.38 1922.00 -1.00 190.38 29683.88 .00 197.89 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
60 53040.00 .00 56629.50 .00 .00 .00 .00 .00 42103.83 .00 45922.17 .00 54.00 .00 3.00 3.00 26520.00 .00 270.00 .00 10608.00 .00 196.44 209.74 .00 .00 140.50 153.24 196.44 1922.00 -1.00 196.44 27866.06 .00 206.42 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
80 38450.00 .00 37086.00 .00 .00 .00 .00 .00 27748.93 .00 29410.96 .00 68.00 .00 4.00 4.00 22052.21 .00 226.67 .00 11535.00 .00 169.63 163.61 .00 .00 88.08 93.36 169.63 1922.00 -1.00 169.63 21519.21 .00 165.53 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
100 51267.86 .00 50306.07 .00 .00 .00 .00 .00 37349.29 .00 39576.38 .00 86.00 .00 5.00 5.00 22534.01 .00 307.14 .00 14355.00 .00 166.92 163.79 .00 .00 91.81 97.28 166.92 1922.00 -1.00 166.92 22320.90 .00 165.34 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
120 50815.14 .00 50010.73 .00 .00 .00 .00 .00 38559.41 .00 40663.83 .00 101.00 .00 6.00 6.00 22028.28 .00 327.57 .00 15668.00 .00 155.13 152.67 .00 .00 91.19 96.16 155.13 1922.00 -1.00 155.13 21882.71 .00 154.10 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
140 49515.20 .00 48477.68 .00 .00 .00 .00 .00 38370.30 .00 40339.22 .00 114.00 .00 4.00 4.00 23423.54 .00 319.20 .00 17684.00 .00 155.12 151.87 .00 .00 93.26 98.05 155.12 1922.00 -1.00 155.12 23236.47 .00 153.88 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
160 52013.33 .00 50963.13 .00 .00 .00 .00 .00 41898.40 .00 43743.40 .00 128.00 .00 5.00 5.00 19505.00 .00 341.33 .00 19505.00 .00 152.38 149.31 .00 .00 93.50 97.62 152.38 1922.00 -1.00 152.38 19505.00 .00 152.38 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
180 53976.18 .00 52570.76 .00 .00 .00 .00 .00 43402.35 .00 45120.35 .00 144.00 .00 4.00 4.00 20391.00 .00 381.18 .00 20391.00 .00 141.60 137.92 .00 .00 91.08 94.69 141.60 1922.00 -1.00 141.60 20391.00 .00 141.60 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
200 61114.29 .00 59258.57 .00 .00 .00 .00 .00 48468.85 .00 50134.69 .00 159.00 .00 4.00 4.00 23529.00 .00 412.99 .00 23529.00 .00 147.98 143.49 .00 .00 96.73 100.05 147.98 1922.00 -1.00 147.98 23529.00 .00 147.98 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
220 77076.40 .00 76320.00 .00 .00 .00 .00 .00 60342.49 .00 63325.05 .00 173.00 .00 3.00 3.00 27851.00 .00 478.77 .00 27851.00 .00 160.99 159.41 .00 .00 98.01 102.86 160.99 1922.00 -1.00 160.99 27851.00 .00 160.99 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
240 85780.34 .00 83527.33 .00 .00 .00 .00 .00 66691.93 .00 69450.92 .00 188.00 .00 3.00 3.00 31615.00 .00 510.10 .00 31615.00 .00 168.16 163.75 .00 .00 100.93 105.10 168.16 1922.00 -1.00 168.16 31615.00 .00 168.16 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
260 75889.40 .00 74237.01 .00 .00 .00 .00 .00 61902.74 .00 64755.83 .00 194.00 .00 6.00 6.00 32938.00 .00 446.98 .00 32938.00 .00 169.78 166.09 .00 .00 112.40 117.58 169.78 1922.00 -1.00 169.78 32938.00 .00 169.78 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
280 79841.78 .00 74228.16 .00 .00 .00 .00 .00 59989.33 .00 61299.51 .00 206.00 .00 5.00 5.00 33291.00 .00 494.05 .00 33291.00 .00 161.61 150.24 .00 .00 103.29 105.54 161.61 1922.00 -1.00 161.61 33291.00 .00 161.61 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
300 78466.82 .00 69258.84 .00 .00 .00 .00 .00 57958.61 .00 59036.59 .00 216.00 .00 6.00 6.00 35244.00 .00 480.90 .00 35244.00 .00 163.17 144.02 .00 .00 95.26 97.03 163.17 1922.00 -1.00 163.17 35244.00 .00 163.17 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
320 78148.93 .00 68366.37 .00 .00 .00 .00 .00 56881.80 .00 58352.79 .00 226.00 .00 9.00 9.00 35905.00 .00 491.90 .00 35905.00 .00 158.87 138.98 .00 .00 93.09 95.49 158.87 1922.00 1922.00 158.87 35905.00 .00 158.87 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
340 84504.36 .00 75594.11 .00 .00 .00 .00 .00 61121.43 .00 62398.29 .00 238.00 .00 14.00 14.00 38430.00 .00 523.34 .00 38430.00 .00 161.47 144.44 .00 .00 100.56 102.66 161.47 1922.00 -1.00 161.47 38430.00 .00 161.47 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
360 87581.68 .00 78057.70 .00 .00 .00 .00 .00 64449.03 .00 65605.63 .00 249.00 .00 9.00 9.00 40612.00 .00 536.98 .00 40612.00 .00 163.10 145.36 .00 .00 102.30 104.14 163.10 1922.00 -1.00 163.10 40612.00 .00 163.10 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
380 85100.82 .00 75780.48 .00 .00 .00 .00 .00 62461.57 .00 63799.70 .00 257.00 .00 9.00 9.00 41289.00 .00 529.70 .00 41289.00 .00 160.66 143.06 .00 .00 105.77 108.04 160.66 1922.00 -1.00 160.66 41289.00 .00 160.66 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
400 90140.65 .00 81232.04 .00 .00 .00 .00 .00 66782.35 .00 68254.55 .00 271.00 .00 7.00 7.00 43443.00 .00 562.30 .00 43443.00 .00 160.31 144.46 .00 .00 105.74 108.07 160.31 1922.00 -1.00 160.31 43443.00 .00 160.31 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
420 88425.47 .00 76554.75 .00 .00 .00 .00 .00 64154.18 .00 65573.18 .00 280.00 .00 9.00 9.00 44049.00 .00 562.08 .00 44049.00 .00 157.32 136.20 .00 .00 99.65 101.85 157.32 1922.00 1922.00 157.32 44049.00 .00 157.32 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
440 88666.39 .00 75697.74 .00 .00 .00 .00 .00 63969.07 .00 64782.09 .00 286.00 .00 12.00 12.00 45439.00 .00 558.08 .00 45439.00 .00 158.88 135.64 .00 .00 102.91 104.22 158.88 1922.00 -1.00 158.88 45439.00 .00 158.88 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
460 106344.07 .00 95249.95 .00 .00 .00 .00 .00 76285.51 .00 78264.20 .00 298.00 .00 9.00 9.00 52492.00 .00 603.72 .00 52492.00 .00 176.15 157.77 .00 .00 112.42 115.33 176.15 2645.00 -1.00 176.15 52492.00 .00 176.15 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
480 109925.81 .00 95486.91 .00 .00 .00 .00 .00 76589.24 .00 78087.78 .00 311.00 .00 11.00 11.00 53263.00 .00 641.85 .00 53263.00 .00 171.26 148.77 .00 .00 106.33 108.41 171.26 2645.00 -1.00 171.26 53263.00 .00 171.26 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
500 109145.74 .00 96008.24 .00 .00 .00 .00 .00 77460.60 .00 79252.90 .00 321.00 .00 8.00 8.00 54763.00 .00 639.75 .00 54765.00 .00 170.61 150.07 .00 .00 108.08 110.58 170.60 2645.00 -1.00 170.61 54763.00 .00 170.60 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
520 113051.96 .00 100403.96 .00 .00 .00 .00 .00 81874.76 .00 83535.35 .00 331.00 .00 10.00 10.00 58675.00 .00 637.73 .00 58677.00 .00 177.27 157.44 .00 .00 117.89 120.28 177.27 2645.00 -1.00 177.27 58675.00 .00 177.27 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
540 115076.59 .00 101918.28 .00 .00 .00 .00 .00 82569.40 .00 84692.43 .00 340.00 .00 7.00 7.00 60022.00 .00 651.84 .00 60024.00 .00 176.54 156.35 .00 .00 113.77 116.70 176.54 2645.00 -1.00 176.54 60022.00 .00 176.54 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
560 118938.68 .00 106445.23 .00 .00 .00 .00 .00 86659.28 .00 88765.98 .00 350.00 .00 9.00 9.00 62514.00 .00 665.89 .00 62516.00 .00 178.62 159.86 .00 .00 116.72 119.55 178.61 2645.00 -1.00 178.62 62514.00 .00 178.61 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
580 116988.35 .00 104421.51 .00 .00 .00 .00 .00 86055.08 .00 88414.59 .00 357.00 .00 9.00 9.00 63520.00 .00 657.49 .00 63522.00 .00 177.93 158.82 .00 .00 116.09 119.27 177.93 2645.00 -1.00 177.93 63520.00 .00 177.93 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
600 121296.03 .00 108672.50 .00 .00 .00 .00 .00 90271.02 .00 92499.80 .00 367.00 .00 10.00 10.00 66385.00 .00 670.55 .00 66387.00 .00 180.89 162.07 .00 .00 119.72 122.67 180.89 2645.00 -1.00 180.89 66385.00 .00 180.89 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
620 121712.87 .00 106697.99 .00 .00 .00 .00 .00 91254.50 .00 92821.53 .00 376.00 .00 11.00 11.00 67624.00 .00 676.72 .00 67626.00 .00 179.86 157.67 .00 .00 119.71 121.76 179.85 2645.00 -1.00 179.86 67624.00 .00 179.85 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
640 119368.45 .00 104697.35 .00 .00 .00 .00 .00 89401.71 .00 90969.67 .00 385.00 .00 9.00 9.00 68097.00 .00 674.85 .00 68099.00 .00 176.88 155.14 .00 .00 119.63 121.73 176.88 2645.00 -1.00 176.88 68097.00 .00 176.88 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
660 119571.29 .00 102064.95 .00 .00 .00 .00 .00 89640.70 .00 90392.30 .00 391.00 .00 12.00 12.00 69630.00 .00 671.42 .00 69632.00 .00 178.09 152.01 .00 .00 117.72 118.71 178.08 2645.00 2645.00 178.09 69630.00 .00 178.08 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
680 118231.92 .00 100413.12 .00 .00 .00 .00 .00 89082.72 .00 90013.91 .00 399.00 .00 10.00 10.00 70045.00 .00 673.47 .00 70047.00 .00 175.56 149.10 .00 .00 115.40 116.61 175.55 2645.00 2645.00 175.56 70045.00 .00 175.55 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
700 117605.45 .00 99864.27 .00 .00 .00 .00 .00 88662.57 .00 89876.61 .00 407.00 .00 11.00 11.00 70521.00 .00 678.72 .00 70523.00 .00 173.28 147.14 .00 .00 114.74 116.31 173.27 2645.00 2645.00 173.28 70521.00 .00 173.27 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
720 117488.81 .00 98119.49 .00 .00 .00 .00 .00 88322.69 .00 89334.32 .00 413.00 .00 11.00 11.00 71802.00 .00 675.77 .00 71804.00 .00 173.86 145.20 .00 .00 113.78 115.08 173.85 2645.00 2645.00 173.86 71802.00 .00 173.85 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
740 117966.24 .00 98245.00 .00 .00 .00 .00 .00 88563.67 .00 89559.07 .00 421.00 .00 13.00 13.00 72007.00 .00 689.69 .00 72009.00 .00 171.04 142.45 .00 .00 111.19 112.44 171.04 2645.00 2645.00 171.04 72007.00 .00 171.04 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
760 120583.54 .00 98947.35 .00 .00 .00 .00 .00 89633.35 .00 90626.08 .00 432.00 .00 12.00 12.00 72743.00 .00 716.09 .00 72745.00 .00 168.39 138.18 .00 .00 106.74 107.92 168.39 2645.00 2645.00 168.39 72743.00 .00 168.39 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
780 120648.03 .00 97875.50 .00 .00 .00 .00 .00 90040.89 .00 91135.20 .00 439.00 .00 9.00 9.00 73512.00 .00 720.47 .00 73514.00 .00 167.46 135.85 .00 .00 104.92 106.20 167.45 2645.00 2645.00 167.46 73512.00 .00 167.45 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
800 121235.31 .00 96134.96 .00 .00 .00 .00 .00 89767.61 .00 90528.13 .00 444.00 .00 11.00 11.00 73978.00 .00 727.61 .00 73980.00 .00 166.62 132.12 .00 .00 104.96 105.85 166.62 2645.00 2645.00 166.62 73978.00 .00 166.62 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
812 121029.32 .00 95857.84 .00 .00 .00 .00 .00 89610.26 .00 90327.67 .00 448.00 .00 11.00 11.00 74083.00 .00 731.88 .00 74085.00 .00 165.37 130.98 .00 .00 104.85 105.69 165.36 2645.00 2645.00 165.37 74083.00 .00 165.36 4.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00


==> plot_source/data/realGDP.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
20 ∞ � ∞ � .00 .00 .00 .00 ∞ � ∞ � 20.00 .00 1.00 1.00 11178864.00 .00 ∞ � 11178864.00 .00 � � .00 .00 � � 558943.20 1891363.00 -1.00 558943.20 11178864.00 .00 558943.20 244508.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
25 ∞ � ∞ � .00 .00 .00 .00 ∞ � ∞ � 25.00 .00 1.00 1.00 12264416.00 .00 ∞ � 12264416.00 .00 � � .00 .00 � � 490576.64 1891363.00 -1.00 490576.64 12264416.00 .00 490576.64 165648.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
30 ∞ � ∞ � .00 .00 .00 .00 ∞ � ∞ � 30.00 .00 1.00 1.00 13046532.00 .00 ∞ � 13046532.00 .00 � � .00 .00 � � 434884.40 1891363.00 -1.00 434884.40 13046532.00 .00 434884.40 142282.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
35 ∞ � ∞ � .00 .00 .00 .00 ∞ � ∞ � 35.00 .00 1.00 1.00 13608620.00 .00 ∞ � 13608620.00 .00 � � .00 .00 � � 388817.71 1891363.00 -1.00 388817.71 13608620.00 .00 388817.71 95905.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
40 91605120.00 .00 95219269.67 .00 .00 .00 .00 .00 91605120.00 .00 95219269.67 .00 37.00 .00 1.00 1.00 25996047.57 .00 246.67 .00 13740768.00 .00 371372.11 386024.07 .00 .00 371372.11 386024.07 371372.11 1891363.00 -1.00 371372.11 26564888.29 .00 379498.40 45709.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
45 44361501.43 .00 41391676.71 .00 .00 .00 .00 .00 39469222.75 .00 40003096.25 .00 38.00 .00 4.00 4.00 26876324.84 .00 122.14 .00 13801356.00 .00 363193.58 338879.22 .00 .00 282933.50 286760.55 363193.58 1891363.00 -1.00 363193.58 25605703.74 .00 346023.02 45709.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
50 34804480.00 .00 31766666.00 .00 .00 .00 .00 .00 30350670.00 .00 30089094.00 .00 40.00 .00 6.00 6.00 28191628.80 .00 100.00 .00 13921792.00 .00 348044.80 317666.66 .00 .00 266233.95 263939.42 348044.80 1891363.00 -1.00 348044.80 26115789.23 .00 322417.15 45709.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
55 27447131.25 .00 26187566.32 .00 .00 .00 .00 .00 24532565.58 .00 25601972.22 .00 41.00 .00 4.00 4.00 23856486.59 .00 80.54 .00 13973085.00 .00 340806.95 325167.12 .00 .00 272668.22 284554.18 340806.95 1891363.00 1891363.00 340806.95 22932578.07 .00 327608.26 45709.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
60 22062765.79 .00 21419332.37 .00 .00 .00 .00 .00 20048494.20 .00 20969461.45 .00 41.00 .00 6.00 6.00 19085189.27 .00 64.74 .00 13973085.00 .00 340806.95 330867.74 .00 .00 286611.78 299777.86 340806.95 1891363.00 1891363.00 340806.95 18678585.00 .00 333546.16 45709.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
65 20782921.25 .00 20463770.36 .00 .00 .00 .00 .00 19112872.48 .00 20064466.71 .00 43.00 .00 4.00 4.00 18976034.00 .00 63.52 .00 14068439.00 .00 327173.00 322148.80 .00 .00 284256.60 298409.21 327173.00 1891363.00 1891363.00 327173.00 18742767.57 .00 323151.17 35954.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
70 19845156.80 .00 18295721.50 .00 .00 .00 .00 .00 17898567.68 .00 18129350.17 .00 45.00 .00 6.00 6.00 18900149.33 .00 63.00 .00 14175112.00 .00 315002.49 290408.28 .00 .00 254000.49 257275.55 315002.49 1891363.00 1891363.00 315002.49 17608953.25 .00 293482.55 31872.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
75 18391744.40 .00 16824985.00 .00 .00 .00 .00 .00 16629152.64 .00 16713480.19 .00 46.00 .00 5.00 5.00 16696505.35 .00 59.48 .00 14222949.00 .00 309194.54 282854.82 .00 .00 258855.47 260168.14 309194.54 1891363.00 1891363.00 309194.54 15766868.06 .00 291979.04 31872.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
80 17286372.12 .00 15370275.41 .00 .00 .00 .00 .00 15767806.99 .00 15528305.32 .00 47.00 .00 3.00 3.00 14261257.00 .00 56.97 .00 14261257.00 .00 303431.00 269797.39 .00 .00 254884.74 251013.22 303431.00 1891363.00 1891363.00 303431.00 14261257.00 .00 303431.00 31872.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
85 16941018.26 .00 14795789.28 .00 .00 .00 .00 .00 15569477.46 .00 15032309.83 .00 49.00 .00 2.00 2.00 14350039.00 .00 57.85 .00 14350039.00 .00 292857.94 255773.55 .00 .00 248945.68 240356.72 292857.94 1891363.00 1891363.00 292857.94 14350039.00 .00 292857.94 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
90 16816655.45 .00 14788701.83 .00 .00 .00 .00 .00 15531990.50 .00 15005306.00 .00 50.00 .00 2.00 2.00 14387583.00 .00 58.44 .00 14387583.00 .00 287751.66 253051.12 .00 .00 246539.53 238179.46 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
95 15710579.14 .00 14568016.91 .00 .00 .00 .00 .00 14821665.67 .00 14684096.06 .00 50.00 .00 2.00 2.00 14387583.00 .00 54.60 .00 14387583.00 .00 287751.66 266824.73 .00 .00 257519.29 255129.08 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
100 15470519.35 .00 14542699.67 .00 .00 .00 .00 .00 14722822.25 .00 14644019.38 .00 50.00 .00 3.00 3.00 14387583.00 .00 53.76 .00 14387583.00 .00 287751.66 270494.21 .00 .00 261739.06 260338.12 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
105 14957388.27 .00 14464593.40 .00 .00 .00 .00 .00 14515034.40 .00 14501914.33 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.98 .00 14387583.00 .00 287751.66 278271.23 .00 .00 273868.57 273621.03 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
110 14930510.66 .00 14460960.83 .00 .00 .00 .00 .00 14515034.40 .00 14501914.33 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.89 .00 14387583.00 .00 287751.66 278702.15 .00 .00 273868.57 273621.03 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
115 14906054.46 .00 14457655.52 .00 .00 .00 .00 .00 14515034.40 .00 14501914.33 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.80 .00 14387583.00 .00 287751.66 279095.61 .00 .00 273868.57 273621.03 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
120 14883706.55 .00 14454635.16 .00 .00 .00 .00 .00 14515034.40 .00 14501914.33 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.72 .00 14387583.00 .00 287751.66 279456.28 .00 .00 273868.57 273621.03 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
125 14863205.58 .00 14451864.40 .00 .00 .00 .00 .00 14515034.40 .00 14501914.33 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.65 .00 14387583.00 .00 287751.66 279788.09 .00 .00 273868.57 273621.03 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
130 14844331.67 .00 14449313.56 .00 .00 .00 .00 .00 14508517.57 .00 14498969.36 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.59 .00 14387583.00 .00 287751.66 280094.39 .00 .00 274115.04 273934.64 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
135 14714573.52 .00 14428387.55 .00 .00 .00 .00 .00 14456026.33 .00 14449285.40 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.14 .00 14387583.00 .00 287751.66 282155.13 .00 .00 279433.50 279303.20 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
140 14702639.56 .00 14426898.33 .00 .00 .00 .00 .00 14456026.33 .00 14449285.40 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.09 .00 14387583.00 .00 287751.66 282355.01 .00 .00 279433.50 279303.20 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
145 14691546.02 .00 14425513.99 .00 .00 .00 .00 .00 14456026.33 .00 14449285.40 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.06 .00 14387583.00 .00 287751.66 282541.10 .00 .00 279433.50 279303.20 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
150 14681207.14 .00 14424223.82 .00 .00 .00 .00 .00 14452942.58 .00 14446757.00 .00 50.00 .00 3.00 3.00 14387583.00 .00 51.02 .00 14387583.00 .00 287751.66 282714.79 .00 .00 279734.37 279614.65 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
155 14671548.45 .00 14423018.53 .00 .00 .00 .00 .00 14452942.58 .00 14446757.00 .00 50.00 .00 3.00 3.00 14387583.00 .00 50.99 .00 14387583.00 .00 287751.66 282877.27 .00 .00 279734.37 279614.65 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
160 14662504.97 .00 14421890.01 .00 .00 .00 .00 .00 14450221.63 .00 14444526.06 .00 50.00 .00 3.00 3.00 14387583.00 .00 50.96 .00 14387583.00 .00 287751.66 283029.59 .00 .00 280000.50 279890.13 287751.66 1891363.00 1891363.00 287751.66 14387583.00 .00 287751.66 25438.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00


==> plot_source/data/revenue.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
20 1988548.02 .00 1436479.13 .00 .00 .00 .00 .00 1598724.90 .00 1325314.79 .00 16.00 .00 3.00 3.00 1642978.65 .00 53.25 .00 597446.78 .00 37340.42 26973.82 .00 .00 19108.27 15840.42 37340.42 182795.00 -1.00 37340.42 1228051.54 .00 27910.26 562.60 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
40 1695085.89 .00 1456364.18 .00 .00 .00 .00 .00 1037616.78 .00 1074501.64 .00 24.00 .00 4.00 4.00 1663371.38 .00 52.99 .00 767709.87 .00 31987.91 27483.00 .00 .00 14363.47 14874.05 31987.91 182795.00 -1.00 31987.91 1432813.50 .00 27554.11 211.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
60 1819111.03 .00 1562230.37 .00 .00 .00 .00 .00 1096037.42 .00 1125316.89 .00 37.00 .00 4.00 4.00 1619384.19 .00 82.00 .00 820783.77 .00 22183.35 19050.79 .00 .00 9952.34 10218.20 22183.35 182795.00 -1.00 22183.35 1413895.46 .00 19368.43 163.40 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
80 1830686.93 .00 1523816.25 .00 .00 .00 .00 .00 1065042.30 .00 1089026.48 .00 44.00 .00 6.00 6.00 1581779.38 .00 96.06 .00 838533.65 .00 19057.58 15863.04 .00 .00 8713.31 8909.53 19057.58 182795.00 -1.00 19057.58 1351895.22 .00 16287.89 82.10 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
100 1775091.38 .00 1169674.33 .00 .00 .00 .00 .00 995679.07 .00 1002760.86 .00 52.00 .00 7.00 7.00 1513137.36 .00 107.93 .00 855251.55 .00 16447.15 10837.64 .00 .00 6512.09 6558.41 16447.15 182795.00 182795.00 16447.15 1080132.31 .00 11740.57 56.20 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
120 1635330.70 .00 1134440.65 .00 .00 .00 .00 .00 956753.32 .00 966853.84 .00 57.00 .00 9.00 9.00 1260036.76 .00 107.72 .00 865326.45 .00 15181.17 10531.28 .00 .00 6954.07 7027.49 15181.17 182795.00 182795.00 15181.17 1003276.53 .00 12087.67 56.20 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
140 1826644.63 .00 1284362.46 .00 .00 .00 .00 .00 1049643.40 .00 1043686.16 .00 67.00 .00 8.00 8.00 1588918.01 .00 132.21 .00 925717.45 .00 13816.68 9714.87 .00 .00 5931.72 5898.05 13816.68 182795.00 182795.00 13816.68 1189727.22 .00 10345.45 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
160 2623564.79 .00 2327276.17 .00 .00 .00 .00 .00 1556360.80 .00 1597983.16 .00 75.00 .00 9.00 9.00 2134533.89 .00 143.81 .00 1368290.95 .00 18243.88 16183.53 .00 .00 7970.57 8183.73 18243.88 414400.00 -1.00 18243.88 1953673.70 .00 16698.07 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
180 2471803.02 .00 2246495.81 .00 .00 .00 .00 .00 1552042.16 .00 1601929.43 .00 81.00 .00 9.00 9.00 2067076.54 .00 144.69 .00 1383745.45 .00 17083.28 15526.12 .00 .00 7404.67 7642.68 17083.28 414400.00 -1.00 17083.28 1925577.21 .00 15913.86 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
200 2264171.43 .00 2111900.05 .00 .00 .00 .00 .00 1520744.08 .00 1560969.85 .00 82.00 .00 7.00 7.00 1923791.92 .00 134.17 .00 1383780.15 .00 16875.37 15740.46 .00 .00 7047.64 7234.06 16875.37 414400.00 -1.00 16875.37 1830392.16 .00 16056.07 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
220 2363297.21 .00 2246452.91 .00 .00 .00 .00 .00 1596836.26 .00 1631584.51 .00 84.00 .00 8.00 8.00 2215698.09 .00 137.59 .00 1442780.15 .00 17175.95 16326.75 .00 .00 8416.03 8599.17 17175.95 414400.00 -1.00 17175.95 2117589.04 .00 16415.42 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
240 2596171.50 .00 2507429.34 .00 .00 .00 .00 .00 1692750.70 .00 1720294.04 .00 88.00 .00 9.00 9.00 2105188.46 .00 149.22 .00 1531046.15 .00 17398.25 16803.55 .00 .00 8389.60 8526.11 17398.25 414400.00 -1.00 17398.25 2057353.12 .00 17002.92 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
260 2694387.13 .00 2611960.18 .00 .00 .00 .00 .00 1673940.11 .00 1706624.75 .00 91.00 .00 13.00 13.00 2094713.13 .00 159.50 .00 1537249.15 .00 16892.85 16376.06 .00 .00 6769.21 6901.38 16892.85 414400.00 -1.00 16892.85 2055003.04 .00 16572.61 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
280 2623632.61 .00 2579921.20 .00 .00 .00 .00 .00 1667145.34 .00 1696215.86 .00 94.00 .00 16.00 16.00 1922159.31 .00 159.70 .00 1544298.93 .00 16428.71 16155.00 .00 .00 7631.25 7764.32 16428.71 414400.00 -1.00 16428.71 1906856.52 .00 16297.92 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
300 2619214.84 .00 2569094.93 .00 .00 .00 .00 .00 1675899.98 .00 1705903.56 .00 99.00 .00 15.00 15.00 1945042.71 .00 166.98 .00 1552897.00 .00 15685.83 15385.67 .00 .00 7212.80 7341.93 15685.83 414400.00 -1.00 15685.83 1926610.77 .00 15537.18 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
320 2524272.16 .00 2544331.58 .00 .00 .00 .00 .00 1663856.83 .00 1695940.98 .00 102.00 .00 17.00 17.00 1987833.83 .00 165.08 .00 1559685.00 .00 15291.03 15412.54 .00 .00 8278.25 8437.88 15291.03 414400.00 -1.00 15291.03 1996737.55 .00 15359.52 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
340 2513259.73 .00 2529702.92 .00 .00 .00 .00 .00 1667245.26 .00 1697919.31 .00 106.00 .00 20.00 20.00 1904839.81 .00 170.20 .00 1565217.21 .00 14766.20 14862.81 .00 .00 8580.79 8738.66 14766.20 414400.00 -1.00 14766.20 1910730.35 .00 14811.86 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
360 2528982.37 .00 2534127.37 .00 .00 .00 .00 .00 1675897.52 .00 1707981.14 .00 110.00 .00 18.00 18.00 1910855.43 .00 177.35 .00 1568612.67 .00 14260.12 14289.13 .00 .00 8142.01 8297.88 14260.12 414400.00 -1.00 14260.12 1912688.94 .00 14273.80 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
380 2586056.43 .00 2556903.98 .00 .00 .00 .00 .00 1681194.41 .00 1711574.01 .00 115.00 .00 18.00 18.00 1954493.40 .00 189.21 .00 1571795.39 .00 13667.79 13513.71 .00 .00 7589.18 7726.32 13667.79 414400.00 -1.00 13667.79 1943493.68 .00 13590.86 31.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
400 2456224.99 .00 2487811.81 .00 .00 .00 .00 .00 1676185.95 .00 1706055.96 .00 119.00 .00 16.00 16.00 1908428.11 .00 185.33 .00 1577103.79 .00 13252.97 13423.41 .00 .00 7997.16 8139.67 13252.97 414400.00 -1.00 13252.97 1920332.60 .00 13335.64 13.40 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
420 2447153.02 .00 2504232.46 .00 .00 .00 .00 .00 1687524.35 .00 1718441.30 .00 127.00 .00 19.00 19.00 1978826.95 .00 195.39 .00 1590576.09 .00 12524.22 12816.35 .00 .00 7669.66 7810.18 12524.22 414400.00 -1.00 12524.22 2004698.69 .00 12687.97 13.40 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
440 2634858.90 .00 2628276.73 .00 .00 .00 .00 .00 1697874.66 .00 1730582.18 .00 138.00 .00 19.00 19.00 1966093.23 .00 227.83 .00 1596005.09 .00 11565.25 11536.36 .00 .00 6227.55 6347.52 11565.25 414400.00 -1.00 11565.25 1963748.35 .00 11551.46 1.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
460 2730930.02 .00 2693172.72 .00 .00 .00 .00 .00 1699616.06 .00 1732097.80 .00 147.00 .00 19.00 19.00 2003060.52 .00 250.86 .00 1600271.18 .00 10886.20 10735.69 .00 .00 6323.18 6444.02 10886.20 414400.00 -1.00 10886.20 1989609.75 .00 10813.10 1.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
480 2946821.55 .00 2855764.26 .00 .00 .00 .00 .00 1742860.56 .00 1773209.53 .00 155.00 .00 20.00 20.00 2089836.60 .00 280.60 .00 1627762.18 .00 10501.69 10177.19 .00 .00 5845.95 5947.75 10501.69 414400.00 -1.00 10501.69 2057938.69 .00 10341.40 1.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00
495 2935856.39 .00 2845466.00 .00 .00 .00 .00 .00 1744325.29 .00 1775847.78 .00 157.00 .00 18.00 18.00 2064181.59 .00 283.03 .00 1628525.18 .00 10372.77 10053.41 .00 .00 5544.25 5644.44 10372.77 414400.00 -1.00 10372.77 2034059.81 .00 10221.41 1.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00


==> plot_source/data/uniform_w100_l0.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 53312.74 8084.93 53077.17 7705.94 .00 .00 .00 .00 50632.30 7377.17 51516.78 7325.04 54.65 2.63 3.25 3.25 49353.40 6435.52 104.28 15.17 27931.50 1700.29 511.08 509.49 .00 .00 468.57 477.37 511.08 989.00 -1.00 511.08 49158.85 6144.24 509.59 20.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .70 10.91 .00 11.17 .00 .00
140 51063.29 6901.95 51200.96 7225.06 .00 .00 .00 .00 49189.64 6631.55 50393.50 7048.34 62.90 3.25 3.55 3.55 48190.09 5151.73 100.90 13.09 31827.00 2151.41 505.97 507.00 .00 .00 468.18 479.47 505.97 992.00 48.55 505.97 48304.96 5481.32 506.88 14.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.25 9.80 215.98 7.40 .00 .00
200 50863.15 3269.00 50797.34 3292.65 .00 .00 .00 .00 49917.81 3144.58 50552.41 3227.48 86.30 3.13 5.60 5.60 50907.90 3138.03 100.76 6.00 43562.50 1855.79 504.75 504.11 .00 .00 488.95 495.15 504.75 999.50 448.95 504.75 50846.51 3171.67 504.15 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.95 2.18 497.44 3.00 .00 .00
260 50452.07 2266.39 50682.81 2515.63 .00 .00 .00 .00 49774.44 2328.43 50445.65 2449.80 85.70 3.00 4.50 4.50 50575.73 2185.92 99.36 4.66 43517.50 1487.01 507.93 510.19 .00 .00 498.12 504.81 507.93 997.00 298.30 507.93 50807.18 2432.55 510.19 10.50 -.45 .00 .00 .00 .00 .00 .00 .00 .00 2.15 5.57 457.20 2.18 2.40 .00
320 49895.84 1211.55 49960.28 1256.43 .00 .00 .00 .00 49531.81 1259.92 49899.32 1285.32 94.50 1.60 5.15 5.15 49306.49 1853.83 99.17 2.00 47550.00 1124.17 503.15 503.79 .00 .00 498.87 502.56 503.15 998.00 698.70 503.15 49408.03 1931.37 504.15 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 2.95 4.00 458.07 .00 .00 .00
380 50511.45 1341.04 50471.47 1504.67 .00 .00 .00 .00 50073.56 1380.16 50449.74 1495.01 95.00 1.70 5.60 5.60 50477.03 1847.68 99.82 2.31 48072.50 1059.02 506.00 505.57 .00 .00 500.12 503.86 506.00 1000.00 799.80 506.00 50461.67 1969.14 505.82 10.00 -.45 .00 .00 .00 .00 .00 .00 .00 .00 2.80 .00 400.40 .00 2.40 .00
440 50431.40 927.29 50486.66 975.67 .00 .00 .00 .00 50265.00 919.66 50497.66 972.29 98.35 1.11 3.80 3.80 49584.50 750.15 100.03 1.47 49584.50 750.15 504.15 504.70 .00 .00 502.03 504.35 504.15 999.50 849.35 504.15 49584.50 750.15 504.15 10.00 -.45 .00 .00 .00 .00 .00 .00 .00 .00 4.50 2.18 357.23 .00 2.40 .00
500 50532.46 452.31 50536.65 447.14 .00 .00 .00 .00 50417.70 412.44 50531.89 433.64 99.35 .65 3.35 3.35 50177.50 364.70 100.05 .84 50177.50 364.70 505.06 505.10 .00 .00 503.83 504.97 505.06 1000.00 899.90 505.06 50177.50 364.70 505.06 10.00 1.20 .00 .00 .00 .00 .00 .00 .00 .00 4.75 .00 300.30 .00 4.40 .00


==> plot_source/data/uniform_w100_l4.0.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 47341.13 5485.36 44766.37 5055.72 .00 .00 .00 .00 45770.73 4468.57 43881.80 4185.36 42.90 2.12 2.45 2.45 46156.55 4293.89 67.39 8.22 30161.50 1439.26 703.58 665.77 .00 .00 676.99 649.10 703.58 1000.00 249.25 703.58 43754.24 4041.46 667.23 131.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 .00 433.45 89.40 .00 .00
140 47991.71 5922.76 45169.08 5230.26 .00 .00 .00 .00 46438.88 5465.66 44548.21 4930.19 47.90 3.16 3.00 3.00 46876.11 4934.79 69.33 9.46 33190.00 1694.46 693.79 653.83 .00 .00 663.46 636.70 693.79 1000.00 549.55 693.79 44275.55 4520.26 655.72 94.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 .00 497.99 63.99 .00 .00
200 53944.48 5325.96 49537.66 4069.21 .00 .00 .00 .00 49684.88 4280.59 48200.43 3775.28 63.65 2.52 4.70 4.70 52423.73 4457.79 85.03 10.12 40449.50 924.59 636.21 585.53 .00 .00 578.68 561.63 636.21 1000.00 899.90 636.21 48516.99 3468.14 589.72 66.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .10 .00 300.30 48.30 .00 .00
260 54253.68 5655.84 50026.54 4417.61 .00 .00 .00 .00 50448.03 4201.24 48856.39 3551.66 64.25 3.62 3.40 3.40 52852.77 4220.87 84.92 10.72 41114.00 1414.20 640.89 592.21 .00 .00 594.17 575.95 640.89 1000.00 849.85 640.89 49055.24 3389.28 595.66 59.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .20 .00 357.43 36.53 .00 .00
320 55124.32 4239.62 50560.59 3276.06 .00 .00 .00 .00 50665.74 3479.66 49584.64 3066.24 71.80 3.01 4.65 4.65 53818.58 3230.96 90.05 8.53 43996.50 1021.35 613.33 563.39 .00 .00 555.17 543.68 613.33 1000.00 1000.00 613.33 49758.05 2566.00 567.61 45.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .30 .00 .00 38.53 .00 .00
380 55479.55 2828.71 50356.21 2161.98 .00 .00 .00 .00 50546.20 2390.39 49314.29 2071.13 71.30 2.65 4.30 4.30 53484.14 2515.55 91.06 6.21 43466.50 967.94 610.07 554.18 .00 .00 552.29 538.89 610.07 1000.00 949.95 610.07 49240.43 2036.91 561.92 46.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .15 .00 218.16 43.16 .00 .00
440 56343.76 3097.41 51323.98 2035.14 .00 .00 .00 .00 50868.50 2077.25 49985.61 1779.89 77.40 3.14 4.90 4.90 54404.66 2095.11 95.15 7.02 45858.50 851.85 593.03 540.88 .00 .00 532.20 523.18 593.03 1000.00 1000.00 593.03 50322.42 1569.00 548.81 31.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .30 .00 .00 22.86 .00 .00
500 54762.65 3043.89 50400.06 1661.76 .00 .00 .00 .00 49714.40 1785.89 49290.13 1602.34 79.90 3.10 5.65 5.65 53165.98 1868.31 94.10 7.35 46540.00 835.19 583.05 537.57 .00 .00 531.30 526.90 583.05 1000.00 1000.00 583.05 49646.53 1199.47 544.80 34.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .50 .00 .00 21.56 .00 .00


==> plot_source/data/uniform_w100_l4.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 34514.03 4883.31 34326.89 4951.94 .00 .00 .00 .00 30866.76 4460.41 31388.26 4608.56 42.85 2.82 4.85 4.85 33581.55 4112.36 69.09 9.95 21429.50 1566.96 500.30 497.56 .00 .00 464.57 472.46 500.30 989.50 98.10 500.30 33403.74 4173.27 497.64 36.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 5.89 297.30 29.71 .00 .00
140 37312.85 7733.85 37003.91 7607.66 .00 .00 .00 .00 33636.18 5655.67 34137.33 5775.35 49.35 3.37 5.65 5.65 36377.81 6358.69 75.00 14.99 24530.00 1765.75 497.20 493.22 .00 .00 461.75 468.56 497.20 991.50 98.60 497.20 36108.18 6327.58 493.46 15.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .15 6.54 298.80 11.17 .00 .00
200 42160.67 4975.44 42032.75 5251.90 .00 .00 .00 .00 36117.07 4501.11 36330.33 4867.84 63.40 3.94 15.35 15.35 41894.17 4750.37 85.25 9.39 31359.00 2369.66 494.39 492.75 .00 .00 481.61 484.03 494.39 992.50 444.45 494.39 41771.57 5041.96 492.78 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 6.22 492.48 4.36 .00 .00
260 39929.22 7044.31 40002.53 7289.66 .00 .00 .00 .00 34683.30 4930.44 34832.76 4990.55 62.00 5.52 13.60 13.60 39749.72 6902.50 80.61 13.02 30684.00 3259.46 494.36 495.06 .00 .00 485.14 487.12 494.36 994.00 445.95 494.36 39833.54 7166.15 495.16 11.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .25 5.83 494.14 6.54 .00 .00
320 45346.19 3433.66 45677.86 3696.16 .00 .00 .00 .00 38716.91 2025.62 38737.61 2020.16 71.90 2.62 16.60 16.60 45143.02 3388.42 90.61 6.71 35989.00 1584.22 500.60 504.28 .00 .00 498.67 498.94 500.60 996.00 547.55 500.60 45465.74 3627.88 504.22 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .15 4.90 496.19 .00 .00 .00
380 43249.58 3491.50 43355.83 3509.41 .00 .00 .00 .00 37261.68 1995.07 37295.82 1985.07 70.00 2.77 15.30 15.30 43169.64 3485.90 86.91 6.92 34840.50 1569.51 497.74 499.11 .00 .00 495.61 496.08 497.74 995.00 546.05 497.74 43275.07 3509.58 499.10 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .25 5.00 494.84 .00 .00 .00
440 45189.44 3576.62 44990.26 3596.29 .00 .00 .00 .00 38897.96 2262.48 38915.51 2265.51 76.50 3.75 18.00 18.00 44928.09 3457.42 92.73 7.03 37277.50 1977.42 487.30 485.25 .00 .00 484.07 484.28 487.30 995.50 696.20 487.30 44741.03 3463.26 485.38 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 4.97 456.44 .00 .00 .00
500 47977.36 2881.54 48211.17 2982.00 .00 .00 .00 .00 41470.50 1634.48 41496.83 1630.24 80.90 2.98 17.00 17.00 47846.03 2607.91 96.87 5.92 40069.50 1416.50 495.42 497.91 .00 .00 494.55 494.86 495.42 998.50 648.65 495.42 48077.84 2754.96 497.87 11.50 -.45 .00 .00 .00 .00 .00 .00 .00 .00 .55 3.57 476.72 6.54 2.40 .00


==> plot_source/data/uniform_w10_l0.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 53890.00 11676.95 54797.83 12678.20 .00 .00 .00 .00 52187.67 11108.73 53913.49 12053.19 55.75 2.64 2.70 2.70 50000.53 9662.64 105.81 21.00 28332.50 2059.45 507.95 515.11 .00 .00 474.44 489.44 507.95 991.00 -1.00 507.95 50753.00 10517.06 514.45 18.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .75 14.11 .00 14.24 .00 .00
140 55399.56 4860.12 55584.92 5090.93 .00 .00 .00 .00 54024.44 4830.25 55073.75 4999.43 78.45 3.20 3.50 3.50 54142.27 3733.64 108.91 8.86 39905.00 2088.44 508.60 510.18 .00 .00 486.05 495.46 508.60 995.50 48.55 508.60 54315.17 3988.71 510.12 13.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.80 6.69 215.98 6.54 .00 .00
200 52740.82 2321.39 52769.59 2213.86 .00 .00 .00 .00 51931.34 2068.68 52640.46 2152.24 89.75 2.51 4.55 4.55 52836.13 2356.96 104.41 5.27 45343.50 1079.27 505.35 505.66 .00 .00 491.02 497.72 505.35 999.00 299.30 505.35 52863.82 2235.92 505.65 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.75 3.00 458.72 3.00 .00 .00
260 51515.43 1765.92 51621.28 1677.09 .00 .00 .00 .00 51059.45 1663.96 51631.97 1706.11 95.50 1.91 4.30 4.30 51759.24 1763.24 102.46 2.98 48010.00 1149.53 502.70 503.79 .00 .00 496.13 501.71 502.70 1000.00 549.55 502.70 51876.05 1686.25 503.89 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 2.75 .00 497.99 .00 .00 .00
320 51012.75 951.87 51005.78 970.81 .00 .00 .00 .00 50678.10 911.30 51004.95 959.14 97.80 1.08 4.45 4.45 49996.38 1413.14 101.11 1.62 49342.00 737.49 504.51 504.44 .00 .00 500.40 503.62 504.51 999.50 849.35 504.51 50003.28 1393.24 504.58 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 3.30 2.18 357.23 .00 .00 .00
380 50759.08 635.17 50757.26 656.82 .00 .00 .00 .00 50577.42 648.56 50765.99 654.01 99.25 .99 3.30 3.30 50097.00 602.45 100.56 1.06 50097.00 602.45 504.75 504.73 .00 .00 502.55 504.42 504.75 1000.00 1000.00 504.75 50097.00 602.45 504.75 10.50 -.45 .00 .00 .00 .00 .00 .00 .00 .00 3.45 .00 .00 2.18 2.40 .00
440 50773.31 295.07 50718.71 285.59 .00 .00 .00 .00 50625.26 264.57 50720.62 283.36 99.80 .51 3.00 3.00 50415.00 232.28 100.51 .62 50415.00 232.28 505.16 504.62 .00 .00 503.59 504.54 505.16 1000.00 1000.00 505.16 50415.00 232.28 505.16 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 4.90 .00 .00 .00 .00 .00
500 50513.47 277.05 50514.15 277.44 .00 .00 .00 .00 50466.65 260.54 50514.57 277.95 99.80 .40 2.00 2.00 50397.00 237.17 100.03 .48 50397.00 237.17 504.98 504.99 .00 .00 504.42 504.90 504.98 1000.00 1000.00 504.98 50397.00 237.17 504.98 10.00 1.75 .00 .00 .00 .00 .00 .00 .00 .00 4.35 .00 .00 .00 4.76 .00


==> plot_source/data/uniform_w10_l4.0.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 46937.24 7227.32 44612.72 6540.26 .00 .00 .00 .00 45414.55 6615.62 43801.90 6226.47 43.20 3.04 2.90 2.90 45374.59 5515.77 66.67 11.89 30491.00 1418.21 707.26 673.11 .00 .00 678.03 654.17 707.26 998.50 298.80 707.26 43267.33 5113.85 674.79 115.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .10 3.57 457.96 108.05 .00 .00
140 50397.91 5309.81 46925.70 4475.27 .00 .00 .00 .00 48545.63 4894.01 46411.62 4342.29 56.00 3.24 2.70 2.70 48618.49 3460.81 75.36 9.80 37513.00 1325.98 670.88 625.60 .00 .00 633.53 606.13 670.88 1000.00 499.50 670.88 45591.09 3053.14 629.53 74.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 .00 500.50 51.72 .00 .00
200 53457.46 3904.38 49613.92 3227.42 .00 .00 .00 .00 50712.09 3582.71 48959.83 3064.03 64.40 2.29 3.20 3.20 52325.39 3086.11 82.87 7.11 41572.50 1115.71 645.92 600.09 .00 .00 605.59 585.07 645.92 1000.00 599.60 645.92 48848.07 2658.71 603.37 78.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 .00 490.39 48.81 .00 .00
260 53382.69 3019.95 49328.50 2070.68 .00 .00 .00 .00 51067.85 2913.07 49421.72 2371.22 72.30 3.51 3.45 3.45 52025.97 2460.60 87.81 7.05 43985.50 966.38 609.25 563.66 .00 .00 556.40 538.51 609.25 1000.00 949.95 609.25 48567.46 1820.22 569.16 36.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .30 .00 218.16 21.54 .00 .00
320 53810.18 2564.83 50302.79 2001.52 .00 .00 .00 .00 51233.32 1861.05 50259.46 1979.22 78.15 2.71 3.95 3.95 52684.98 2044.90 91.01 5.71 46223.00 896.15 591.81 553.53 .00 .00 540.63 530.21 591.81 1000.00 849.85 591.81 49689.86 1614.25 558.38 35.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .15 .00 357.43 21.79 .00 .00
380 52602.35 1620.83 49669.70 1263.76 .00 .00 .00 .00 50638.32 1321.43 49927.47 1274.59 82.95 2.89 3.95 3.95 51851.17 1692.58 92.17 4.35 47351.00 784.50 571.25 539.55 .00 .00 526.07 518.58 571.25 1000.00 799.80 571.25 49337.60 1267.53 543.75 24.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .35 .00 400.40 12.00 .00 .00
440 53226.15 1592.05 50666.51 982.34 .00 .00 .00 .00 51329.65 1234.97 50786.37 946.21 88.60 1.98 4.65 4.65 52532.55 1067.77 96.67 3.85 48792.00 455.99 550.88 524.61 .00 .00 509.04 503.76 550.88 1000.00 749.75 550.88 50371.71 767.93 528.31 21.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .45 .00 433.45 17.68 .00 .00
500 51965.94 1056.16 50155.67 610.07 .00 .00 .00 .00 50653.13 857.98 50411.05 693.17 91.15 1.71 5.40 5.40 50696.85 1785.37 96.24 2.88 49223.50 405.19 540.15 521.47 .00 .00 505.26 502.90 540.15 1000.00 1000.00 540.15 49760.87 774.39 530.64 18.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.15 .00 .00 8.72 .00 .00


==> plot_source/data/uniform_w10_l4.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 35990.82 6060.24 35678.87 6368.45 .00 .00 .00 .00 33361.10 5255.80 34059.67 5597.29 43.80 2.54 4.45 4.45 35178.30 5290.78 68.48 10.11 22974.00 1852.75 524.24 519.29 .00 .00 479.77 489.49 524.24 1000.00 49.05 524.24 34887.10 5687.02 519.40 11.50 -.45 .00 .00 .00 .00 .00 .00 .00 .00 .05 .00 218.16 6.54 2.40 .00
140 39700.44 4526.09 39364.82 4667.98 .00 .00 .00 .00 36458.77 3480.44 36953.24 3575.32 56.00 2.63 7.55 7.55 39687.77 4296.65 75.07 8.07 29605.00 1586.70 528.89 524.28 .00 .00 505.72 512.36 528.89 1000.00 49.05 528.89 39339.74 4427.71 524.15 10.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .10 .00 218.16 2.18 .00 .00
200 42969.79 3568.30 42995.20 3824.37 .00 .00 .00 .00 39020.29 3555.20 39426.20 3895.20 64.30 3.36 11.95 11.95 42905.74 3494.31 81.78 6.51 33798.00 2166.45 525.64 526.10 .00 .00 514.83 519.87 525.64 1000.00 199.20 525.64 42944.82 3788.70 526.23 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .10 .00 400.40 .00 .00 .00
260 45090.72 3118.41 44897.51 3288.92 .00 .00 .00 .00 40998.19 2101.22 41106.45 2164.58 71.00 2.57 15.35 15.35 45155.58 3040.26 85.72 5.74 37345.50 1468.37 526.01 523.68 .00 .00 522.42 523.76 526.01 1000.00 149.15 526.01 44964.03 3230.60 523.69 10.00 1.20 .00 .00 .00 .00 .00 .00 .00 .00 .40 .00 357.43 .00 4.40 .00
320 46600.53 3373.34 46622.71 3496.74 .00 .00 .00 .00 43723.70 2807.08 43884.65 2939.09 77.40 3.01 14.80 14.80 46766.66 3278.51 88.78 6.27 40623.00 1646.95 524.90 525.12 .00 .00 521.69 523.49 524.90 1000.00 249.25 524.90 46790.00 3422.78 525.12 10.00 1.20 .00 .00 .00 .00 .00 .00 .00 .00 .35 .00 433.45 .00 4.40 .00
380 47621.68 2682.04 47218.17 2633.01 .00 .00 .00 .00 44990.99 2287.65 45091.92 2363.70 82.75 3.08 16.60 16.60 47875.91 2586.89 92.11 4.92 42784.50 1821.27 517.01 512.70 .00 .00 513.31 514.43 517.01 1000.00 599.60 517.01 47450.43 2563.64 512.47 10.00 1.75 .00 .00 .00 .00 .00 .00 .00 .00 .55 .00 490.39 .00 4.76 .00
440 49136.05 2449.79 48676.66 2334.56 .00 .00 .00 .00 46686.89 1845.90 46757.80 1875.51 87.65 2.46 17.75 17.75 49272.18 2442.15 95.54 4.37 45079.00 1576.46 514.30 509.57 .00 .00 510.63 511.39 514.30 1000.00 749.75 514.30 48794.10 2316.72 509.39 10.00 1.20 .00 .00 .00 .00 .00 .00 .00 .00 .85 .00 433.45 .00 4.40 .00
500 49286.38 1620.09 48886.48 1718.88 .00 .00 .00 .00 47786.41 1328.82 47830.29 1330.78 90.95 2.33 16.35 16.35 49025.74 2225.45 96.00 3.59 46697.00 1015.50 513.53 509.34 .00 .00 510.49 510.96 513.53 1000.00 749.75 513.53 48692.18 2157.75 510.10 10.00 .10 .00 .00 .00 .00 .00 .00 .00 .00 .60 .00 433.45 .00 3.30 .00


==> plot_source/data/uniform_w3_l0.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 68834.99 11780.03 68924.42 11671.51 .00 .00 .00 .00 66076.70 11276.32 67599.16 11358.63 59.70 2.22 3.60 3.60 61852.37 9514.28 136.49 21.59 30102.50 2000.85 504.13 504.93 .00 .00 453.86 464.75 504.13 993.50 -1.00 504.13 61989.65 9611.69 505.12 16.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .75 9.10 .00 7.35 .00 .00
140 60336.50 4172.25 60083.49 3759.25 .00 .00 .00 .00 58319.18 3733.57 59531.15 3625.64 84.20 2.09 4.60 4.60 57642.53 3427.36 118.69 7.49 42800.50 1535.41 508.30 506.40 .00 .00 478.97 489.09 508.30 999.00 49.05 508.30 57447.31 3107.68 506.73 10.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.35 3.00 218.16 2.18 .00 .00
200 55469.41 1998.39 55362.61 2384.48 .00 .00 .00 .00 54462.26 2083.18 55344.94 2362.52 96.15 1.82 4.30 4.30 55198.73 1839.17 109.58 4.04 48670.00 862.88 506.21 505.13 .00 .00 492.89 500.83 506.21 1000.00 549.55 506.21 55076.83 2155.43 505.02 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.90 .00 497.99 3.00 .00 .00
260 51481.35 385.77 51447.86 496.99 .00 .00 .00 .00 51179.18 399.26 51455.18 499.50 99.75 .54 3.70 3.70 50412.00 229.40 101.87 .77 50412.00 229.40 505.39 505.06 .00 .00 501.95 504.65 505.39 1000.00 1000.00 505.39 50412.00 229.40 505.39 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 2.45 .00 .00 .00 .00 .00
320 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
380 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
440 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
500 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00


==> plot_source/data/uniform_w3_l4.0.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 48802.93 5819.74 46299.37 5310.87 .00 .00 .00 .00 48581.78 5672.00 46282.57 5251.01 47.10 2.70 1.60 1.60 46971.48 4493.08 69.50 9.93 33139.50 1365.63 704.40 668.74 .00 .00 691.42 659.00 704.40 1000.00 -1.00 704.40 44747.89 4156.67 671.34 107.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .20 .00 .00 89.39 .00 .00
140 52145.70 2971.25 49119.45 2655.52 .00 .00 .00 .00 51923.22 2944.44 49214.64 2650.24 68.15 2.63 1.60 1.60 51369.30 2897.86 82.75 6.09 42974.50 1111.17 630.98 594.56 .00 .00 615.27 583.22 630.98 1000.00 -1.00 630.98 48610.50 2565.34 597.28 54.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .20 .00 .00 51.71 .00 .00
200 54036.73 1287.91 50968.32 831.02 .00 .00 .00 .00 53047.93 1274.09 51819.59 933.37 86.50 2.31 4.55 4.55 53232.16 1716.25 96.88 4.04 48259.50 427.91 558.21 526.69 .00 .00 505.20 493.62 558.21 1000.00 1000.00 558.21 50588.49 986.56 530.83 21.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .60 .00 .00 15.26 .00 .00
260 51954.53 537.22 50715.11 225.16 .00 .00 .00 .00 50972.74 350.06 51003.49 300.16 97.25 1.04 4.60 4.60 50278.50 128.77 100.50 1.84 50278.50 128.77 517.06 504.78 .00 .00 490.42 490.73 517.06 1000.00 1000.00 517.06 50278.50 128.77 517.06 15.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .85 .00 .00 8.06 .00 .00
320 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
380 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
440 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
500 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00


==> plot_source/data/uniform_w3_l4.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 47781.30 6165.46 45075.53 5929.55 .00 .00 .00 .00 47721.25 6070.68 45122.82 5960.17 46.85 2.67 1.20 1.20 46103.52 4721.83 68.37 10.01 32806.00 1534.76 701.04 661.43 .00 .00 693.40 655.41 701.04 1000.00 -1.00 701.04 43659.87 4641.19 663.85 100.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .05 .00 .00 71.87 .00 .00
140 52186.13 2995.28 49046.05 2537.28 .00 .00 .00 .00 51991.15 3026.43 49235.29 2567.25 68.35 2.85 1.70 1.70 51533.87 2678.43 82.94 6.53 43043.50 1058.19 630.32 592.77 .00 .00 610.07 577.96 630.32 1000.00 -1.00 630.32 48610.40 2256.74 594.93 64.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .10 .00 .00 38.14 .00 .00
200 53102.02 1246.29 50431.45 1085.09 .00 .00 .00 .00 52186.82 1262.44 51240.38 1167.08 85.10 1.89 4.80 4.80 52589.80 1216.58 94.16 3.38 48004.50 619.25 564.30 536.05 .00 .00 515.89 506.58 564.30 1000.00 1000.00 564.30 50182.39 1035.23 538.62 23.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .40 .00 .00 11.45 .00 .00
260 52133.01 630.15 50730.32 291.91 .00 .00 .00 .00 51035.66 415.11 51057.70 394.02 97.55 1.43 5.15 5.15 50248.00 166.30 101.22 2.31 50248.00 166.30 515.19 501.40 .00 .00 484.39 484.61 515.19 1000.00 1000.00 515.19 50248.00 166.30 515.19 12.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.45 .00 .00 5.10 .00 .00
320 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
380 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
440 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00
500 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 3.00 .00 .00 .00 .00 .00


==> plot_source/data/uniform_w5_l0.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 64609.03 10189.57 64715.92 10253.74 .00 .00 .00 .00 62115.26 9958.26 63311.50 9996.20 58.85 2.59 2.95 2.95 57327.40 7547.83 125.84 21.00 30264.50 1709.24 514.55 515.21 .00 .00 466.85 476.09 514.55 991.50 -1.00 514.55 57403.98 7607.99 515.09 18.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .95 10.62 .00 18.78 .00 .00
140 55195.71 2957.33 55247.07 2970.19 .00 .00 .00 .00 53768.34 2810.99 54939.35 2895.61 80.50 1.99 3.95 3.95 53168.41 2702.78 110.53 6.22 40213.00 1229.45 499.63 500.16 .00 .00 473.61 483.98 499.63 996.00 99.10 499.63 53235.31 2761.29 500.28 13.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.20 7.35 300.30 4.58 .00 .00
200 53197.73 1919.87 53026.06 1825.16 .00 .00 .00 .00 52224.51 1750.06 52963.89 1855.86 92.05 1.69 4.80 4.80 53187.76 1948.59 106.17 3.63 46124.50 1138.47 501.08 499.51 .00 .00 485.37 492.24 501.08 999.00 549.05 501.08 53023.09 1891.08 499.56 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.70 3.00 497.54 3.00 .00 .00
260 52322.39 1020.16 52276.57 1034.80 .00 .00 .00 .00 51746.97 997.36 52255.19 1012.17 97.65 1.11 5.25 5.25 52583.93 976.96 103.53 1.60 49349.00 785.26 505.35 504.91 .00 .00 498.19 503.09 505.35 1000.00 949.95 505.35 52529.38 1002.39 504.83 11.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 2.45 .00 218.16 3.00 .00 .00
320 50876.56 409.37 50837.88 394.64 .00 .00 .00 .00 50652.92 388.29 50840.73 393.59 99.35 .79 3.50 3.50 50184.50 397.84 100.72 .82 50184.50 397.84 505.13 504.75 .00 .00 502.59 504.45 505.13 999.50 899.40 505.13 50184.50 397.84 505.13 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 3.40 2.18 300.14 .00 .00 .00
380 50680.41 135.72 50684.98 167.61 .00 .00 .00 .00 50611.09 105.51 50686.49 168.00 100.00 .00 2.00 2.00 50500.00 .00 100.36 .27 50500.00 .00 505.00 505.05 .00 .00 504.24 504.99 505.00 1000.00 949.95 505.00 50500.00 .00 505.00 10.00 1.75 .00 .00 .00 .00 .00 .00 .00 .00 3.85 .00 218.16 .00 4.76 .00
440 50528.76 49.81 50530.75 65.87 .00 .00 .00 .00 50515.79 33.28 50530.99 65.76 100.00 .00 1.25 1.25 50500.00 .00 100.06 .10 50500.00 .00 505.00 505.02 .00 .00 504.86 505.01 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 7.25 .00 .00 .00 .00 .00 .00 .00 .00 4.45 .00 .00 .00 4.76 .00
500 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 5.00 .00 .00 .00 .00 .00


==> plot_source/data/uniform_w5_l4.0.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 44929.42 6092.41 42418.16 5388.32 .00 .00 .00 .00 44469.06 5867.17 42390.66 5351.51 43.70 2.65 2.05 2.05 43632.87 4995.80 64.08 10.31 30716.50 1126.75 704.10 665.79 .00 .00 678.36 647.22 704.10 1000.00 99.10 704.10 41336.74 4471.92 667.75 142.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 .00 300.30 89.81 .00 .00
140 48392.47 3599.36 45602.54 3118.64 .00 .00 .00 .00 47978.39 3457.25 45773.24 3208.90 59.00 2.93 2.05 2.05 47571.69 3200.18 73.41 6.45 38913.00 1340.13 660.17 622.58 .00 .00 633.70 604.68 660.17 1000.00 349.35 660.17 45029.07 2838.60 625.22 64.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .15 .00 477.45 37.07 .00 .00
200 50592.98 2607.65 48189.45 1993.93 .00 .00 .00 .00 50050.20 2408.06 48374.34 2079.75 72.20 2.79 1.95 1.95 50295.27 2253.16 82.39 5.91 44365.00 951.23 614.96 586.22 .00 .00 581.79 562.50 614.96 1000.00 -1.00 614.96 48002.82 1770.75 587.29 51.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .10 .00 .00 33.15 .00 .00
260 51050.45 1704.61 49038.73 1313.82 .00 .00 .00 .00 50687.82 1520.30 49338.96 1432.07 82.30 3.08 3.10 3.10 50777.98 1999.96 88.96 4.76 47242.00 809.39 574.52 552.10 .00 .00 539.85 525.50 574.52 1000.00 649.65 574.52 48920.51 1404.84 553.91 29.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .35 .00 477.45 20.71 .00 .00
320 51761.67 863.19 50209.66 622.07 .00 .00 .00 .00 51297.53 897.30 50716.69 625.33 92.00 2.43 4.45 4.45 50780.36 1669.93 96.47 3.18 49369.50 487.17 536.87 520.85 .00 .00 502.51 496.88 536.87 1000.00 1000.00 536.87 49884.13 825.38 527.76 14.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .90 .00 .00 9.21 .00 .00
380 51319.57 577.15 50417.89 334.04 .00 .00 .00 .00 50762.52 476.55 50721.66 414.32 96.95 1.88 5.05 5.05 50141.00 269.85 99.24 2.44 50141.00 269.85 517.33 508.29 .00 .00 491.39 491.02 517.33 1000.00 1000.00 517.33 50141.00 269.85 517.33 11.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.50 .00 .00 3.57 .00 .00
440 50715.65 140.88 50514.01 53.50 .00 .00 .00 .00 50531.61 62.10 50542.85 63.18 99.70 .46 2.40 2.40 50479.00 51.95 100.17 .58 50479.00 51.95 506.32 504.31 .00 .00 501.90 502.01 506.32 1000.00 1000.00 506.32 50479.00 51.95 506.32 10.50 .10 .00 .00 .00 .00 .00 .00 .00 .00 2.40 .00 .00 2.18 3.30 .00
500 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 5.00 .00 .00 .00 .00 .00


==> plot_source/data/uniform_w5_l4.0_unc.txt <==
0:s_size | 1:naive_avg | 2:naive_std | 3:naivef1 | 4:naivef1_std | 5:bkt_avg | 6:bkt_std | 7:bktf1_avg | 8:bktf1_std | 9:bktauto_avg | 10:bktauto_std | 11:bktf1auto_avg | 12:bktf1auto_std | 13:uniq_avg | 14:uniq_std | 15:nbktauto_avg | 16:nbktf1auto_avg |17:mc_avg | 18:mc_std | 19:chao_avg | 20:chao_std | 21:csum_avg | 22:csum_std | 23:naive_avg_avg | 24:naivef1_avg_avg |25:bkt_avg_avg | 26:bktf1_avg_avg | 27:bktauto_avg_avg | 28:bktf1auto_avg_avg | 29:mc_avg_avg | 30:max_orig_avg | 31:max_est_avg |32:naive_cavg_avg | 33:mcf1_avg | 34:mcf1_std | 35:mcf1_avg_avg | 36:min_orig_avg | 37:min_est_avg | 38:mcbucket_avg | 39:mcbucketf1_avg | 40:mcbucket_avg_avg | 41:mcbucketf1_avg_avg | 42:mc_avg_ideal | 43:mcf1_avg_ideal | 44:mcbucket_avg_ideal | 45:mcbucketf1_avg_ideal | 46: specific_item_cnt |47:max_std | 48:max_est_std | 49:min_std | 50:min_est_std | 51:naive_ub_avg
80 35753.80 7263.54 36221.10 7266.48 .00 .00 .00 .00 34658.24 6488.02 35632.67 6635.18 45.80 3.43 2.45 2.45 34996.68 5971.40 69.77 12.63 23423.00 2290.95 510.89 517.96 .00 .00 483.71 497.71 510.89 986.00 -1.00 510.89 35452.17 5950.88 517.93 11.50 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .00 14.28 .00 6.54 .00 .00
140 40562.03 5070.85 41218.48 5368.84 .00 .00 .00 .00 39964.89 4934.43 40920.21 5269.88 61.65 2.99 3.25 3.25 40291.34 4894.43 78.88 9.23 31695.50 1938.36 513.92 521.99 .00 .00 505.00 516.78 513.92 993.00 -1.00 513.92 40927.63 5181.73 521.81 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .15 10.05 .00 .00 .00 .00
200 44040.98 3301.93 44253.56 3535.32 .00 .00 .00 .00 43356.60 3329.12 43989.73 3483.15 73.80 2.91 4.65 4.65 44118.55 3207.47 85.59 6.10 37974.00 1738.00 514.56 516.88 .00 .00 506.66 513.99 514.56 996.50 198.70 514.56 44328.79 3436.41 516.86 10.00 -.45 .00 .00 .00 .00 .00 .00 .00 .00 .10 5.72 399.40 .00 2.40 .00
260 46986.10 2254.67 46802.32 2352.68 .00 .00 .00 .00 46324.49 2202.86 46699.02 2279.24 83.85 2.29 6.10 6.10 47205.34 2242.83 91.37 4.09 43121.50 1518.63 514.27 512.27 .00 .00 505.69 509.78 514.27 999.50 599.60 514.27 47011.22 2351.02 512.16 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .65 2.18 490.39 .00 .00 .00
320 49532.87 1366.97 49453.31 1444.06 .00 .00 .00 .00 49139.81 1427.45 49483.74 1450.91 91.80 1.72 5.00 5.00 49018.28 2087.23 96.35 2.48 47194.00 1007.07 514.11 513.28 .00 .00 508.13 511.69 514.11 999.50 699.20 514.11 48982.25 2038.95 513.76 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 .80 2.18 458.39 .00 .00 .00
380 50207.32 948.84 50064.81 903.34 .00 .00 .00 .00 49862.24 880.08 50076.71 905.63 96.80 1.40 4.95 4.95 49120.00 751.09 98.94 1.90 49120.00 751.09 507.46 506.03 .00 .00 502.99 505.15 507.46 1000.00 1000.00 507.46 49120.00 751.09 507.46 10.00 -1.00 .00 .00 .00 .00 .00 .00 .00 .00 1.20 .00 .00 .00 .00 .00
440 50447.75 525.98 50413.28 496.19 .00 .00 .00 .00 50347.50 479.51 50417.11 498.55 99.55 .59 2.55 2.55 50217.50 458.37 100.01 .78 50217.50 458.37 504.44 504.10 .00 .00 503.27 503.96 504.44 1000.00 1000.00 504.44 50217.50 458.37 504.44 10.00 .10 .00 .00 .00 .00 .00 .00 .00 .00 2.20 .00 .00 .00 3.30 .00
500 50500.00 .00 50500.00 .00 .00 .00 .00 .00 50500.00 .00 50500.00 .00 100.00 .00 1.00 1.00 50500.00 .00 100.00 .00 50500.00 .00 505.00 505.00 .00 .00 505.00 505.00 505.00 1000.00 1000.00 505.00 50500.00 .00 505.00 10.00 10.00 .00 .00 .00 .00 .00 .00 .00 .00 5.00 .00 .00 .00 .00 .00

